Measuring the Ejecta Velocities of Type Ia Supernovae from the Pan-STARRS1 Medium Deep Survey

There is growing evidence that Type Ia supernovae (SNe Ia) may originate from multiple explosion channels. Previous studies have indicated that the ejecta velocity of SNe Ia is one powerful tool to discriminate between different channels. In this work, we study ~400 confirmed SNe Ia discovered by the Pan-STARRS1 Medium Deep Survey (PS1-MDS), and obtain a sample of ~50 SNe Ia that have near-peak Si II 6355 velocity (Vsi) measurements. We investigate the relationships between Vsi and various parameters, including SN light-curve width, color, host-galaxy properties, and redshift. No significant trends are identified between Vsi and light-curve parameters. Regarding the host-galaxy properties, we see a significant trend that high-velocity (HV) SNe Ia (Vsi > 12000 km/s) tend to reside in more massive galaxies compared to normal-velocity (NV) SNe Ia (Vsi < 12000 km/s) when combining both the PS1-MDS dataset and those from previous low-z studies. While we do not see a significant trend between Vsi and redshift, HV SNe Ia appear to be more prevalent in low-z samples than in high-z samples. We discuss several possibilities that could potentially contribute to this trend. Furthermore, we investigate the potential bias on SN Ia distances and find no significant difference in Hubble residuals between HV and NV subgroups.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
